Grasp Failure Constraints for Fast and Reliable Pick-and-Place Using Multi-Suction-Cup Grippers

Multi-suction-cup grippers are frequently employed to perform pick-and-place robotic tasks, especially in industrial settings where grasping a wide range of light to heavy objects in limited amounts of time is a common requirement. However, most existing works focus on using one or two suction cups to grasp only irregularly shaped but light objects. There is a lack of research on robust manipulation of heavy objects using larger arrays of suction cups, which introduces challenges in modeling and predicting grasp failure. This paper presents a general approach to modeling grasp strength in multi-suction-cup grippers, introducing new constraints usable for trajectory planning and optimization to achieve fast and reliable pick-and-place maneuvers. The primary modeling challenge is the accurate prediction of the distribution of loads at each suction cup while grasping objects. To solve for this load distribution, we find minimum spring potential energy configurations through a simple quadratic program. This results in a computationally efficient analytical solution that can be integrated to formulate grasp failure constraints in time-optimal trajectory planning. Finally, we present experimental results to validate the efficiency and accuracy of the proposed model.

==> cover_letter.txt <==
Dear editors, 

It is our pleasure to submit a manuscript to T-ASE entitled "Grasp Failure Constraints for Fast and Reliable Pick-and-Place Using Multi-Suction-Cup Grippers". We believe that this paper will be of interest to the readers of T-ASE, as it is developed based on primary methods that include:
11. Modeling and Simulation, 
19. System Identification and Diagnosis,
5. Control Theory and,
13. Optimization 
and in Primary Applications that include:
S. Robotics and,
L. Logistics.

This manuscript is original and has not been published or submitted for publication elsewhere. All authors have approved the manuscript and agree with its submission to T-ASE. We have adhered to all ethical standards, and any potential conflicts of interest have been disclosed. 

We look forward to hearing about the reviewers' and the editors' feedback. Please let us know if you have any questions. 

Best wishes, 
Jee-eun Lee, Robert Sun, Andrew Bylard, Luis Sentis.


